Dynamically Produced Moving Groups in Interacting Simulations

We show that Smoothed Particle Hydrodynamics (SPH) simulations of dwarf galaxies interacting with a Milky Way-like disk produce moving groups in the simulated stellar disk. We analyze three different simulations: one that includes dwarf galaxies that mimic the Large Magellanic Cloud, Small Magellanic Cloud and the Sagittarius dwarf spheroidal; another with a dwarf galaxy that orbits nearly in the plane of the Milky Way disk; and a null case that does not include a dwarf galaxy interaction. We present a new algorithm to find large moving groups in the $V_R, V_\phi$ plane in an automated fashion that allows us to compare velocity sub-structure in different simulations, at different locations, and at different times. We find that there are significantly more moving groups formed in the interacting simulations than in the isolated simulation. A number of dwarf galaxies are known to orbit the Milky Way, with at least one known to have had a close pericenter approach. Our analysis of simulations here indicates that dwarf galaxies like those orbiting our Galaxy produce large moving groups in the disk. Our analysis also suggests that some of the moving groups in the Milky Way may have formed due to dynamical interactions with perturbing dwarf satellites. The groups identified in the simulations by our algorithm have similar properties to those found in the Milky Way, including similar fractions of the total stellar population included in the groups, as well as similar average velocities and velocity dispersions.

==> Change_Log.txt <==
I switched from the AASTex style to the MNRAS style. There were many minor modifications to fix the 249 errors that this caused.

	-- Switched tables from deluxetable - table / table* environments. They look similar, and deluxetable will not behave w/ the MNRAS style

	-- Adjusted title / author lines a little to match their formatting
	
	-- tweaked figure vs figure* environments to make all 4 paneled figures cover the full page, while all others occupy one column only

	-- Changed commands where necessary to fix errors, namely with the keywords and acknoledgements
	
	-- Switched the bibliography style to the MNRAS style
	
	-- Changed all figure sizing commands to width=\columnwidth or width=\textwidth

Other MNRAS Style adjustments:
	
	-- I combined the images in Figure 1 into a single pdf, which includes the labels.
	
	-- Converted all image formats to pdf
	
	-- Removed all vertical lines from tables to match their table requirements
	
	-- Switched all km/s labels to km s^{-1}
	
Other (Cosmetic) Adjustments:
	
	-- I reduced the spacing between panels in figure 3 and added a colorbar
	
	-- Fixed a typo, number of stars in the Hipparcos sample was listed incorrectly.

==> Final_MG 2/Change_Log.txt <==
I switched from the AASTex style to the MNRAS style. There were many minor modifications to fix the 249 errors that this caused.

	-- Switched tables from deluxetable - table / table* environments. They look similar, and deluxetable will not behave w/ the MNRAS style

	-- Adjusted title / author lines a little to match their formatting
	
	-- tweaked figure vs figure* environments to make all 4 paneled figures cover the full page, while all others occupy one column only

	-- Changed commands where necessary to fix errors, namely with the keywords and acknoledgements
	
	-- Switched the bibliography style to the MNRAS style
	
	-- Changed all figure sizing commands to width=\columnwidth or width=\textwidth

Other MNRAS Style adjustments:
	
	-- I combined the images in Figure 1 into a single pdf, which includes the labels.
	
	-- Converted all image formats to pdf
	
	-- Removed all vertical lines from tables to match their table requirements
	
	-- Switched all km/s labels to km s^{-1}
	
Other (Cosmetic) Adjustments:
	
	-- I reduced the spacing between panels in figure 3 and added a colorbar
	
	-- Fixed a typo, number of stars in the Hipparcos sample was listed incorrectly.

==> Final_MG 2/ReadMe.txt <==
Explanatory file for LaTex files of "Dynamically Produced Moving Groups in Interacting Simulations".


The main .tex file is called Paper.tex. All of the figures in the final version of the paper are in the Figures directory, named as fig1.pdf - fig12.odf

The LaTex files are using the mnras style file and bibliography style file, so those are both included here as well.

We use bibtex to produce the bibliography, with bibl.bib as the bibliography file.

Peter Craig can be contacted with any questions/issues at pac4607@rit.edu

==> ReadMe.txt <==
Explanatory file for LaTex files of "Dynamically Produced Moving Groups in Interacting Simulations".


The main .tex file is called Paper.tex. All of the figures in the final version of the paper are in the Figures directory, named as fig1.pdf - fig12.odf

The LaTex files are using the mnras style file and bibliography style file, so those are both included here as well.

We use bibtex to produce the bibliography, with bibl.bib as the bibliography file.

Peter Craig can be contacted with any questions/issues at pac4607@rit.edu
